Robust heavy-traffic approximations for service systems facing overdispersed demand

Arrival processes to service systems often display fluctuations that are larger than anticipated under the Poisson assumption, a phenomenon that is referred to as overdispersion. Motivated by this, we analyze a class of discrete stochastic models for which we derive heavy-traffic approximations that are scalable in the system size. Subsequently, we show how this leads to novel capacity sizing rules that acknowledge the presence of overdispersion. This, in turn, leads to robust approximations for performance characteristics of systems that are of moderate size and/or may not operate in heavy traffic.

==> gamman.txt <==
n	d06	d075	d09
1	0.707107	0.707107	0.707107	1
2	0.790369	0.822802	0.850161	1
3	0.827905	0.866441	0.896533	1
4	0.8506	0.890446	0.920041	1
5	0.866251	0.90597	0.934401	1
6	0.877896	0.916976	0.944144	1
7	0.887003	0.925257	0.951216	1
8	0.894381	0.931754	0.956599	1
9	0.900516	0.937012	0.960843	1
10	0.905724	0.941371	0.964281	1
11	0.910217	0.945053	0.967127	1
12	0.914146	0.948213	0.969524	1
13	0.917619	0.950959	0.971572	1
14	0.920717	0.953373	0.973344	1
15	0.923505	0.955513	0.974894	1
16	0.92603	0.957427	0.976261	1
17	0.928332	0.95915	0.977477	1
18	0.930441	0.960712	0.978565	1
19	0.932382	0.962134	0.979546	1
20	0.934178	0.963437	0.980435	1
21	0.935844	0.964634	0.981244	1
22	0.937397	0.96574	0.981985	1
23	0.938848	0.966765	0.982664	1
24	0.940207	0.967717	0.983291	1
25	0.941485	0.968605	0.983871	1
26	0.942688	0.969436	0.984409	1
27	0.943824	0.970215	0.98491	1
28	0.944899	0.970947	0.985377	1
29	0.945918	0.971637	0.985814	1
30	0.946886	0.972287	0.986224	1
31	0.947806	0.972903	0.986608	1
32	0.948683	0.973486	0.986971	1
33	0.94952	0.974039	0.987313	1
34	0.95032	0.974565	0.987636	1
35	0.951085	0.975066	0.987942	1
36	0.951818	0.975543	0.988232	1
37	0.952521	0.975998	0.988507	1
38	0.953196	0.976434	0.988769	1
39	0.953845	0.97685	0.989018	1
40	0.954469	0.977249	0.989256	1
41	0.95507	0.977632	0.989482	1
42	0.95565	0.977999	0.989699	1
43	0.956209	0.978352	0.989906	1
44	0.956749	0.978691	0.990105	1
45	0.95727	0.979018	0.990295	1
46	0.957775	0.979333	0.990477	1
47	0.958263	0.979636	0.990653	1
48	0.958736	0.979929	0.990821	1
49	0.959194	0.980212	0.990983	1
50	0.959638	0.980485	0.991139	1
51	0.960069	0.98075	0.991289	1
52	0.960488	0.981005	0.991434	1
53	0.960894	0.981253	0.991574	1
54	0.961289	0.981493	0.991709	1
55	0.961673	0.981725	0.991839	1
56	0.962047	0.981951	0.991965	1
57	0.962411	0.98217	0.992087	1
58	0.962765	0.982382	0.992205	1
59	0.96311	0.982589	0.992319	1
60	0.963446	0.98279	0.99243	1
61	0.963774	0.982985	0.992537	1
62	0.964094	0.983175	0.992641	1
63	0.964406	0.983359	0.992742	1
64	0.964711	0.983539	0.99284	1
65	0.965008	0.983715	0.992935	1
66	0.965299	0.983885	0.993028	1
67	0.965583	0.984052	0.993118	1
68	0.965861	0.984214	0.993205	1
69	0.966133	0.984373	0.99329	1
70	0.966398	0.984527	0.993373	1
71	0.966658	0.984678	0.993454	1
72	0.966913	0.984826	0.993532	1
73	0.967162	0.98497	0.993609	1
74	0.967406	0.985111	0.993683	1
75	0.967645	0.985248	0.993756	1
76	0.96788	0.985383	0.993827	1
77	0.968109	0.985514	0.993896	1
78	0.968334	0.985643	0.993964	1
79	0.968555	0.985769	0.99403	1
80	0.968772	0.985892	0.994095	1
81	0.968984	0.986013	0.994158	1
82	0.969193	0.986132	0.994219	1
83	0.969398	0.986248	0.994279	1
84	0.969599	0.986361	0.994338	1
85	0.969796	0.986473	0.994396	1
86	0.96999	0.986582	0.994452	1
87	0.970181	0.986689	0.994507	1
88	0.970368	0.986794	0.994561	1
89	0.970552	0.986897	0.994614	1
90	0.970733	0.986998	0.994666	1
91	0.97091	0.987097	0.994716	1
92	0.971085	0.987195	0.994766	1
93	0.971257	0.98729	0.994814	1
94	0.971426	0.987384	0.994862	1
95	0.971593	0.987476	0.994909	1
96	0.971757	0.987567	0.994955	1
97	0.971918	0.987656	0.995	1
98	0.972077	0.987744	0.995044	1
99	0.972233	0.98783	0.995087	1
100	0.972387	0.987914	0.995129	1
101	0.972538	0.987998	0.995171	1
102	0.972688	0.988079	0.995212	1
103	0.972835	0.98816	0.995252	1
104	0.97298	0.988239	0.995292	1
105	0.973122	0.988317	0.99533	1
106	0.973263	0.988394	0.995368	1
107	0.973402	0.988469	0.995406	1
108	0.973539	0.988543	0.995442	1
109	0.973673	0.988616	0.995479	1
110	0.973806	0.988688	0.995514	1
111	0.973937	0.988759	0.995549	1
112	0.974067	0.988829	0.995583	1
113	0.974194	0.988898	0.995617	1
114	0.97432	0.988966	0.99565	1
115	0.974444	0.989033	0.995683	1
116	0.974567	0.989098	0.995715	1
117	0.974688	0.989163	0.995747	1
118	0.974807	0.989227	0.995778	1
119	0.974925	0.98929	0.995809	1
120	0.975041	0.989353	0.995839	1
121	0.975156	0.989414	0.995869	1
122	0.97527	0.989474	0.995898	1
123	0.975382	0.989534	0.995927	1
124	0.975492	0.989593	0.995955	1
125	0.975601	0.989651	0.995983	1
126	0.975709	0.989708	0.996011	1
127	0.975816	0.989764	0.996038	1
128	0.975921	0.98982	0.996064	1
129	0.976025	0.989875	0.996091	1
130	0.976128	0.98993	0.996117	1
131	0.97623	0.989983	0.996142	1
132	0.97633	0.990036	0.996168	1
133	0.97643	0.990088	0.996193	1
134	0.976528	0.99014	0.996217	1
135	0.976625	0.990191	0.996241	1
136	0.976721	0.990241	0.996265	1
137	0.976816	0.990291	0.996289	1
138	0.976909	0.99034	0.996312	1
139	0.977002	0.990388	0.996335	1
140	0.977094	0.990436	0.996358	1
141	0.977185	0.990484	0.99638	1
142	0.977274	0.99053	0.996402	1
143	0.977363	0.990577	0.996424	1
144	0.977451	0.990622	0.996445	1
145	0.977538	0.990667	0.996466	1
146	0.977624	0.990712	0.996487	1
147	0.977709	0.990756	0.996508	1
148	0.977793	0.9908	0.996528	1
149	0.977877	0.990843	0.996548	1
150	0.977959	0.990886	0.996568	1
151	0.978041	0.990928	0.996588	1
152	0.978122	0.990969	0.996607	1
153	0.978202	0.991011	0.996626	1
154	0.978281	0.991051	0.996645	1
155	0.97836	0.991092	0.996664	1
156	0.978437	0.991132	0.996683	1
157	0.978514	0.991171	0.996701	1
158	0.97859	0.99121	0.996719	1
159	0.978666	0.991249	0.996737	1
160	0.978741	0.991287	0.996754	1
161	0.978815	0.991325	0.996772	1
162	0.978888	0.991362	0.996789	1
163	0.97896	0.991399	0.996806	1
164	0.979032	0.991436	0.996823	1
165	0.979104	0.991472	0.996839	1
166	0.979174	0.991508	0.996856	1
167	0.979244	0.991544	0.996872	1
168	0.979313	0.991579	0.996888	1
169	0.979382	0.991614	0.996904	1
170	0.97945	0.991648	0.99692	1
171	0.979518	0.991682	0.996935	1
172	0.979584	0.991716	0.996951	1
173	0.979651	0.99175	0.996966	1
174	0.979716	0.991783	0.996981	1
175	0.979781	0.991816	0.996996	1
176	0.979846	0.991848	0.997011	1
177	0.97991	0.99188	0.997025	1
178	0.979973	0.991912	0.99704	1
179	0.980036	0.991944	0.997054	1
180	0.980098	0.991975	0.997068	1
181	0.98016	0.992006	0.997082	1
182	0.980221	0.992037	0.997096	1
183	0.980282	0.992068	0.99711	1
184	0.980342	0.992098	0.997123	1
185	0.980402	0.992128	0.997137	1
186	0.980461	0.992157	0.99715	1
187	0.98052	0.992187	0.997163	1
188	0.980578	0.992216	0.997176	1
189	0.980636	0.992245	0.997189	1
190	0.980693	0.992273	0.997202	1
191	0.98075	0.992301	0.997215	1
192	0.980807	0.99233	0.997227	1
193	0.980863	0.992357	0.99724	1
194	0.980918	0.992385	0.997252	1
195	0.980973	0.992412	0.997264	1
196	0.981028	0.992439	0.997276	1
197	0.981082	0.992466	0.997288	1
198	0.981136	0.992493	0.9973	1
199	0.981189	0.992519	0.997312	1
200	0.981242	0.992546	0.997323	1



==> sigman.txt <==
n	d06		d075	d09
1	0.707107	0.707107	0.707107	1
2	0.867908	1.02545	1.1878	1
3	0.933142	1.14469	1.36624	1
4	0.968896	1.20527	1.45677	1
5	0.991489	1.24088	1.51038	1
6	1.00702	1.26368	1.54517	1
7	1.0183	1.27909	1.56915	1
8	1.02684	1.2899	1.58639	1
9	1.03349	1.29767	1.59916	1
10	1.03879	1.30334	1.60884	1
11	1.0431	1.30752	1.61631	1
12	1.04665	1.3106	1.62215	1
13	1.04961	1.31287	1.62675	1
14	1.05211	1.31452	1.6304	1
15	1.05424	1.31568	1.6333	1
16	1.05606	1.31646	1.63562	1
17	1.05763	1.31695	1.63746	1
18	1.05899	1.31719	1.63891	1
19	1.06018	1.31725	1.64005	1
20	1.06121	1.31715	1.64092	1
21	1.06212	1.31692	1.64158	1
22	1.06293	1.31659	1.64206	1
23	1.06363	1.31617	1.64238	1
24	1.06426	1.31569	1.64258	1
25	1.06481	1.31514	1.64266	1
26	1.0653	1.31456	1.64265	1
27	1.06573	1.31393	1.64256	1
28	1.06612	1.31327	1.6424	1
29	1.06646	1.31259	1.64218	1
30	1.06676	1.31188	1.64191	1
31	1.06703	1.31116	1.6416	1
32	1.06727	1.31043	1.64125	1
33	1.06748	1.30969	1.64086	1
34	1.06766	1.30894	1.64045	1
35	1.06782	1.30819	1.64001	1
36	1.06796	1.30743	1.63955	1
37	1.06808	1.30667	1.63908	1
38	1.06819	1.30591	1.63859	1
39	1.06828	1.30515	1.63808	1
40	1.06835	1.3044	1.63756	1
41	1.06842	1.30364	1.63704	1
42	1.06847	1.30289	1.6365	1
43	1.06851	1.30215	1.63596	1
44	1.06854	1.3014	1.63542	1
45	1.06856	1.30067	1.63487	1
46	1.06857	1.29993	1.63431	1
47	1.06857	1.29921	1.63376	1
48	1.06857	1.29849	1.6332	1
49	1.06856	1.29777	1.63264	1
50	1.06855	1.29706	1.63208	1
51	1.06853	1.29636	1.63152	1
52	1.06851	1.29566	1.63096	1
53	1.06848	1.29497	1.6304	1
54	1.06844	1.29429	1.62984	1
55	1.0684	1.29361	1.62928	1
56	1.06836	1.29294	1.62872	1
57	1.06832	1.29228	1.62817	1
58	1.06827	1.29162	1.62762	1
59	1.06822	1.29097	1.62707	1
60	1.06817	1.29032	1.62652	1
61	1.06811	1.28968	1.62597	1
62	1.06805	1.28905	1.62543	1
63	1.06799	1.28843	1.62489	1
64	1.06793	1.28781	1.62436	1
65	1.06787	1.28719	1.62382	1
66	1.0678	1.28659	1.62329	1
67	1.06773	1.28598	1.62277	1
68	1.06766	1.28539	1.62224	1
69	1.06759	1.2848	1.62172	1
70	1.06752	1.28422	1.6212	1
71	1.06745	1.28364	1.62069	1
72	1.06738	1.28307	1.62018	1
73	1.0673	1.2825	1.61967	1
74	1.06723	1.28194	1.61917	1
75	1.06715	1.28139	1.61867	1
76	1.06708	1.28084	1.61817	1
77	1.067	1.28029	1.61768	1
78	1.06692	1.27975	1.61719	1
79	1.06684	1.27922	1.6167	1
80	1.06676	1.27869	1.61622	1
81	1.06669	1.27817	1.61574	1
82	1.06661	1.27765	1.61526	1
83	1.06653	1.27713	1.61479	1
84	1.06645	1.27662	1.61432	1
85	1.06636	1.27612	1.61385	1
86	1.06628	1.27562	1.61339	1
87	1.0662	1.27512	1.61293	1
88	1.06612	1.27463	1.61248	1
89	1.06604	1.27415	1.61202	1
90	1.06596	1.27367	1.61157	1
91	1.06588	1.27319	1.61113	1
92	1.0658	1.27272	1.61068	1
93	1.06572	1.27225	1.61024	1
94	1.06563	1.27178	1.6098	1
95	1.06555	1.27132	1.60937	1
96	1.06547	1.27087	1.60894	1
97	1.06539	1.27041	1.60851	1
98	1.06531	1.26997	1.60808	1
99	1.06523	1.26952	1.60766	1
100	1.06515	1.26908	1.60724	1
101	1.06507	1.26864	1.60683	1
102	1.06498	1.26821	1.60641	1
103	1.0649	1.26778	1.606	1
104	1.06482	1.26735	1.60559	1
105	1.06474	1.26693	1.60519	1
106	1.06466	1.26651	1.60478	1
107	1.06458	1.2661	1.60439	1
108	1.0645	1.26568	1.60399	1
109	1.06442	1.26527	1.60359	1
110	1.06434	1.26487	1.6032	1
111	1.06426	1.26447	1.60281	1
112	1.06418	1.26407	1.60243	1
113	1.06411	1.26367	1.60204	1
114	1.06403	1.26328	1.60166	1
115	1.06395	1.26289	1.60128	1
116	1.06387	1.2625	1.60091	1
117	1.06379	1.26212	1.60053	1
118	1.06371	1.26174	1.60016	1
119	1.06364	1.26136	1.59979	1
120	1.06356	1.26099	1.59942	1
121	1.06348	1.26061	1.59906	1
122	1.06341	1.26024	1.5987	1
123	1.06333	1.25988	1.59834	1
124	1.06325	1.25951	1.59798	1
125	1.06318	1.25915	1.59763	1
126	1.0631	1.25879	1.59727	1
127	1.06303	1.25844	1.59692	1
128	1.06295	1.25809	1.59657	1
129	1.06288	1.25773	1.59623	1
130	1.0628	1.25739	1.59588	1
131	1.06273	1.25704	1.59554	1
132	1.06265	1.2567	1.5952	1
133	1.06258	1.25636	1.59486	1
134	1.06251	1.25602	1.59453	1
135	1.06243	1.25568	1.59419	1
136	1.06236	1.25535	1.59386	1
137	1.06229	1.25502	1.59353	1
138	1.06222	1.25469	1.5932	1
139	1.06214	1.25436	1.59287	1
140	1.06207	1.25404	1.59255	1
141	1.062	1.25371	1.59223	1
142	1.06193	1.25339	1.59191	1
143	1.06186	1.25308	1.59159	1
144	1.06179	1.25276	1.59127	1
145	1.06172	1.25245	1.59096	1
146	1.06165	1.25213	1.59064	1
147	1.06158	1.25182	1.59033	1
148	1.06151	1.25152	1.59002	1
149	1.06144	1.25121	1.58972	1
150	1.06137	1.25091	1.58941	1
151	1.0613	1.25061	1.58911	1
152	1.06123	1.25031	1.5888	1
153	1.06116	1.25001	1.5885	1
154	1.0611	1.24971	1.5882	1
155	1.06103	1.24942	1.5879	1
156	1.06096	1.24912	1.58761	1
157	1.06089	1.24883	1.58731	1
158	1.06083	1.24855	1.58702	1
159	1.06076	1.24826	1.58673	1
160	1.0607	1.24797	1.58644	1
161	1.06063	1.24769	1.58615	1
162	1.06056	1.24741	1.58587	1
163	1.0605	1.24713	1.58558	1
164	1.06043	1.24685	1.5853	1
165	1.06037	1.24657	1.58501	1
166	1.0603	1.2463	1.58473	1
167	1.06024	1.24602	1.58445	1
168	1.06018	1.24575	1.58418	1
169	1.06011	1.24548	1.5839	1
170	1.06005	1.24521	1.58363	1
171	1.05998	1.24495	1.58335	1
172	1.05992	1.24468	1.58308	1
173	1.05986	1.24442	1.58281	1
174	1.0598	1.24415	1.58254	1
175	1.05973	1.24389	1.58227	1
176	1.05967	1.24363	1.58201	1
177	1.05961	1.24338	1.58174	1
178	1.05955	1.24312	1.58148	1
179	1.05949	1.24286	1.58121	1
180	1.05943	1.24261	1.58095	1
181	1.05937	1.24236	1.58069	1
182	1.0593	1.24211	1.58043	1
183	1.05924	1.24186	1.58018	1
184	1.05918	1.24161	1.57992	1
185	1.05912	1.24136	1.57967	1
186	1.05906	1.24112	1.57941	1
187	1.05901	1.24087	1.57916	1
188	1.05895	1.24063	1.57891	1
189	1.05889	1.24039	1.57866	1
190	1.05883	1.24015	1.57841	1
191	1.05877	1.23991	1.57816	1
192	1.05871	1.23967	1.57791	1
193	1.05865	1.23944	1.57767	1
194	1.0586	1.2392	1.57742	1
195	1.05854	1.23897	1.57718	1
196	1.05848	1.23873	1.57694	1
197	1.05842	1.2385	1.5767	1
198	1.05837	1.23827	1.57646	1
199	1.05831	1.23804	1.57622	1
200	1.05825	1.23782	1.57598	1


